Decentralized Cross-Blockchain Asset Transfers

Today, several solutions for cross-blockchain asset transfers exist. However, these solutions are either tailored to specific assets or neglect finality guarantees that prevent assets from getting lost in transit. In this paper, we present a cross-blockchain asset transfer protocol that supports arbitrary assets and adheres to finality requirements. The ability to freely transfer assets between blockchains may increase transaction throughput and provide developers with more flexibility by allowing them to design digital assets that leverage the capacities and capabilities of multiple blockchains.

==> evaluation/results_raw_w_relay.csv <==
run,burn_gas,claim_gas,confirm_gas,burn_cost,claim_cost,confirm_cost,burn_incTime,claim_incTime,confirm_incTime,burn_confTime,claim_confTime,confirm_confTime,burn_confTimeRelay,claim_confTimeRelay
1,40788,293689,377139,61182000001024,440533500000256,565708499998720,21.147,34.584,8.005,64.671,89.649,77.268,69.952,27.175
2,40788,288545,371864,61182000001024,432817499999232,557796000000000,28.776,29.305,28.308,60.737,30.043,61.662,53.252,17.876
3,40788,285978,388423,61181999998976,428967000000512,582634499999744,13.074,51.109,4.686,79.165,54.083,80.207,55.249,75.89
4,40788,342316,403923,61182000001024,513474000000000,605884499998720,24.5,4.393,5.996,62.068,102.408,80.055,47.678,21.006
5,40788,286098,413475,61182000001024,0,620212499998720,9.62,19.097,22.188,77.647,16.767,77.94,131.261,26.674
6,40788,286050,412368,61182000001024,535885531368448,618552000000000,11.514,8.578,9.587,76.267,93.562,79.736,42.822,33.001
7,40788,251289,356338,61182000001024,470764339422208,534506999998464,10.155,19.723,7.675,77.699,74.169,79.964,69.767,13.792
8,40788,293569,361842,61182000001024,549971611809792,542762999998464,9.708,46.22,22.307,78.578,79.878,64.608,51.507,15.285
9,40788,289283,394153,61182000001024,541942227480576,591229500000256,10.307,40.439,23.74,79.91,54.072,65.188,39.734,42.154
1,40788,294571,378268,61182000001024,551848756722688,567401999998976,23.879,24.948,7.788,61.631,31.338,77.76,20.059,42.766
2,40788,251433,360508,61182000001024,471034108751872,540761999998976,11.793,21.85,23.468,77.748,66.228,61.884,71.739,15.549
3,40788,337311,387037,61182000001024,631917792242688,580555499999232,13.083,31.685,6.443,75.53,84.757,77.571,92.398,29.163
1,40788,336114,405578,61181999998976,504170999999488,608367000000512,10.671,30.549,9.503,76.71,58.584,77.182,32.159,55.796
2,40788,287498,428042,61182000001024,431247000000512,642062999998464,12.168,81.867,15.782,77.015,33.471,64.155,101.875,20.461
3,40788,288899,393714,61182000001024,433348499999744,590571000000512,10.573,26.044,18.168,77.731,115.434,63.107,69.713,24.598
4,40788,286350,383135,61181999998976,429525000000512,574702499999744,11.984,33.454,17.829,76.473,41.186,77.258,60.006,13.28
5,40788,292374,349929,61182000001024,438560999999488,524893500000256,42.016,23.74,5.547,63.593,91.54,78.719,69.273,19.763
6,40788,295715,446112,61181999998976,443572499999744,605784000000000,26.112,69.65,45.029,62.094,43.009,64.335,44.542,33.739
7,40788,293218,368074,61181999998976,439827000000512,552111000000512,9.895,36.041,39.593,77.864,67.413,78.102,11.614,32.305
8,40788,311314,447536,61182000001024,466970999999488,671304000000000,27.237,63.591,8.392,61.46,28.191,74.673,92.117,20.385
9,40788,293182,429280,61181999998976,439773000000512,643920000000000,14.095,46.036,27.134,78.259,59.877,62.611,6.739,33.007
10,40788,293050,389709,61182000001024,439574999999488,584563499999232,147.015,61.188,23.426,63.537,43.953,63.61,27.667,28.937
11,40788,293566,387212,61182000001024,440349000000512,580817999998976,25.61,32.359,6.334,62.801,55.549,77.937,11.509,15.722
12,40788,329682,380748,61182000001024,494522999999488,571121999998976,26.827,40.378,21.27,61.38,50.493,63.643,105.816,26.827
1,40788,335814,402219,61182000001024,503721000000512,603328499998720,3,56.668,29.025,76.983,18.83,63.911,75.003,26.66
2,40788,297792,378244,61182000001024,446688000000000,567365999998976,10.966,20.337,22.771,76.443,94.39,62.359,57.62,20.477
3,40788,290707,390757,61182000001024,436060499999744,586135499999232,11.904,28.363,7.452,76.299,35.067,77.332,81.473,18.671
4,40788,258545,372083,61182000001024,387817500000256,558124499998720,26.991,97.339,33.756,61.385,84.423,63.205,76.119,41.194
5,40788,344386,451964,61182000001024,516578999999488,677945999998976,56.114,97.327,2.963,76.666,118.726,76.58,90.378,17.85
6,40788,293678,392207,61182000001024,440517000000512,588310499999744,27.537,10.064,4.532,63.383,100.035,76.417,49.414,31.989
7,40788,297914,394729,61181999998976,446870999999488,592093500000256,13.006,42.098,31.161,77.86,57.773,78.483,30.464,15.722
8,40788,294983,397437,61182000001024,442474500000768,596155499999232,26.465,78.237,4.767,61.507,105.657,78.077,44.268,23.391
9,40788,288983,388666,61182000001024,433474499999744,582998999998464,11.557,23.838,30.701,76.076,98.697,61.955,33.901,35.873
10,40788,290299,385467,61182000001024,435448499999744,578200500000768,27.719,142.382,151.431,61.588,85.332,62.807,82.991,171.209
11,40788,338915,446280,61181999998976,508372499999744,669420000000000,26.922,25.652,19.661,62.608,34.669,76.082,106.691,21.893
12,40788,293482,411002,61182000001024,440223000000512,616502999998464,27.642,46.279,158.066,61.748,74.285,75.626,41.586,47.494
13,40788,331455,369990,61182000001024,497182499999744,554984999999488,28.875,14.652,8.518,78.65,83.644,75.798,283.871,44.161
14,40788,295307,401717,61181999998976,442960499999744,602575500001280,11.32,68.011,29.127,76.869,26.311,61.282,56.574,41.036
1,40788,290287,373842,61182000001024,435430499999744,560763000000512,31.111,91.708,24.32,78.839,131.482,63.847,256.825,23.498
2,40788,340267,449247,61181999998976,510400499999744,673870499999744,11.548,50.063,16.725,76.919,144.202,61.927,49.349,51.149
3,40788,297951,412379,61182000001024,446926500000768,618568499998720,12.82,35.899,30.647,79.426,103.457,62.845,214.687,13.381
4,40788,303854,460965,61182000001024,455780999999488,691447499999232,26.889,7.995,18.066,61.247,114.046,78.248,74.053,39.145
5,40788,292494,439261,61182000001024,438741000000512,658891499999232,27.048,23.474,20.607,62.168,131.028,75.032,125.897,15.439
6,40788,303794,461313,61182000001024,455690999999488,691969499998208,14.26,79.12,15.68,77.707,97.255,77.563,116.663,15.46
1,40788,251565,375483,61181999998976,377347500000256,563224500000768,8.232,28.243,6.095,78.546,201.886,76.776,116.27,22.194
2,40788,294583,373727,61181999998976,441874499999744,560590500001792,11.636,22.156,23.695,77.06,74.054,63.173,27.172,25.168
3,40788,292278,342733,61181999998976,438417000000512,514099499999232,12.024,19.89,7.672,77.801,88.456,78.233,125.389,33.136
4,40788,294631,382756,61182000001024,441946499999744,574134000001024,26.137,61.355,6.593,64.003,46.185,76.837,64.43,48.91
5,40788,295547,446100,61181999998976,443320499999744,669149999998976,13.854,127.534,13.091,75.964,183.369,77.141,123.897,42.766
6,40788,307399,426313,61182000001024,461098500000768,639469500000256,13.348,219.041,12.554,75.293,51.627,78.256,410.538,27.534
7,40788,296479,447951,61181999998976,444718499999744,671926499999744,11.392,77.21,12.146,76.467,76.856,79.629,200.9,33.307
8,40788,286110,389596,61182000001024,429164999999488,584393999998976,24.682,75.431,28.26,63.41,71.32,61.662,583.827,16.827
9,40788,287666,392972,61182000001024,431499000000512,589457999998976,12.887,72.904,43.065,79.16,60.627,62.783,175.811,30.764
10,40788,293698,392641,61182000001024,440546999999488,588961500000256,27.271,97.996,17.104,61.756,127.17,76.578,1557.439,13.723
1,40788,251337,411990,61182000001024,377005500000256,617984999999488,1.226,53.058,21.343,79.016,217.207,62.918,1239.049,15.729
1,40788,252033,385591,61181999998976,378049500000256,578386499999744,14.329,312.352,15.37,76.715,108.632,77.308,125.122,159.382
2,40788,335994,405674,61182000001024,503990999999488,608510999998464,12.883,17.457,11.943,77.514,123.736,81.312,59.289,18.308
3,40788,337107,391725,61182000001024,505660500000768,587587499999232,23.897,83.397,8.932,80.535,41.366,76.626,29.047,27.24
4,40788,298047,412903,61181999998976,447070499999744,619354500001792,12.913,62.394,20.185,78.918,50.416,76.244,51.941,22.727
5,40788,303794,418889,61182000001024,455690999999488,628333499998208,14.873,73.184,20.403,73.623,89.845,73.615,191.825,29.964
6,40788,335958,395075,61182000001024,503937000000512,592612500000768,106.089,102.317,5.304,89.793,97.849,74.473,75.114,23.187
7,40788,294947,393776,61181999998976,442420499999744,590664000000000,14.014,16.205,6.091,76.856,47.228,78.358,66.386,30.009
8,40788,340159,407267,61181999998976,510238499999744,610900500000768,27.156,88.346,28.37,74.663,58.968,78.028,33.406,24.997
9,40788,332603,430664,61182000001024,498904500000768,645996000000000,11.85,79.294,3.949,77.191,98.958,79.527,97.414,20.49
10,40788,251505,362130,61181999998976,377257499999232,543195000000512,10.612,36.178,8.956,78.405,72.572,77.859,176.615,9.773
11,40788,288755,393754,61181999998976,433132500000768,590631000000512,11.025,202.107,17.244,76.106,33.117,75.276,158.571,24.414
12,40788,342052,403254,61182000001024,513078000000000,604880999999488,28.088,19.109,9.018,75.528,109.903,75.157,35.622,26.39
13,40788,307507,435681,61181999998976,461260499999744,653521500000256,14.046,192.472,19.338,76.229,92.523,76.648,181.387,17.171
14,40788,329192,384646,61182000001024,493788000000000,576968999999488,12.897,69.835,15.117,75.493,158.416,76.992,16.404,23.681
15,40788,252057,372740,61181999998976,378085500000256,559110000001024,12.49,170.159,12.945,77.602,111.714,78.747,56.809,13.716
16,40788,329886,378194,61182000001024,494828999999488,567290999998464,11.391,36.2,6.896,76.633,74.033,78.07,54.2,14.509
17,40788,295331,401165,61182000001024,442996499999744,601747499999232,11.995,64.367,18.222,75.656,135.035,78.982,133.729,23.686
18,40788,293689,398810,61182000001024,440533500000256,598214999998464,12.383,48.405,7.404,75.87,178.269,75.441,77.645,7.962
19,40788,334546,403696,61182000001024,501819000000512,605544000000000,14.082,44.34,17.76,78.001,61.713,77.592,25.243,14.335
20,40788,300728,437277,61181999998976,451092000000000,655915500001280,12.91,10.589,11.059,74.817,56.874,72.567,69.131,22.754
21,40788,331143,390936,61181999998976,496714499999744,586404000000000,14.148,5.848,6.959,75.235,118.438,77.805,46.271,23.983
22,40788,293785,369379,61182000001024,440677500000256,554068499998720,11.101,24.452,18.312,78.465,74.357,79.876,83.846,15.419
23,40788,251601,370950,61182000001024,377401499999232,556424999999488,9.261,35.618,6.34,79.674,160.931,79.575,165.686,18.935
24,40788,251409,411335,61182000001024,377113500000256,617002499999744,11.043,97.539,4.685,77.67,97.996,90.248,36.029,18.968
25,40788,292338,384977,61181999998976,438507000000512,577465500000256,13.049,28.331,10.284,77.818,80.259,77.621,21.938,30.338
26,40788,331359,388438,61182000001024,497038499999744,582656999999488,14.261,11.949,11.54,74.577,84.074,76.433,35.757,19.498
27,40788,317278,397863,61181999998976,475916999999488,596794499999744,12.947,24.066,13.424,75.923,141.874,76.635,38.413,17.825
28,40788,292398,421837,61182000001024,438597000000512,632755499999232,12.344,61.02,8.14,76.031,98.646,77.496,26.43,17.401
29,40788,251481,375375,61182000001024,377221500000256,563062499999744,13.35,53.391,5.684,78.712,67.781,75.3,51.954,13.02
30,40788,293809,375411,61182000001024,440713499999232,563116499998720,13.882,69.493,13.726,77.097,77.632,78.123,79.289,9.639
31,40788,329694,413347,61182000001024,494541000000512,620020499998720,12.001,25.508,25.208,76.17,249.646,76.094,35.559,30.031
32,40788,302535,403451,61182000001024,453802499999744,605176499998720,42.981,91.974,3.985,77.774,63.224,76.83,162.383,23.002
33,40788,348779,468411,61182000001024,523168499999744,702616499998720,12.92,97.409,22.074,77.248,61.843,76.565,63.344,29.82
34,40788,303650,400963,61182000001024,455475000000512,601444500000768,14.021,93.47,51.213,76.758,50.59,78.261,124.61,145.205
1,40788,292194,392237,61182000001024,438290999999488,588355499999232,15.321,22.456,4.951,78.087,33.75,75.871,47.477,27.033
2,40788,309218,427600,61181999998976,463827000000512,641400000000000,13.892,15.972,4.903,78.582,63.969,79.367,255.511,48.416
3,40788,344170,416680,61182000001024,516254999999488,625020000000000,9.898,8.881,15.215,78.028,29.847,73.232,79.222,25.141
4,40788,301974,403188,61181999998976,452961000000512,604782000001024,15.111,18.032,9.923,76.601,72.557,77.957,104.286,24.372
5,40788,287486,378278,61182000001024,431228999999488,567416999999488,11.924,43.081,9.952,76.131,158.173,76.375,108.71,18.159
6,40788,293689,391626,61181999998976,440533500000256,587439000000512,12.901,36.037,9.928,75.198,78.18,75.068,28.33,21.888
7,40788,288173,413400,61181999998976,432259500000256,620100000002048,13.928,33.189,9.051,78.262,42.818,78.375,26.296,15.684
8,40788,288887,392842,61181999998976,433330499999744,589263000000512,11.911,63.313,17.078,74.458,124.085,79.459,17.61,19.878
9,40788,297963,441772,61181999998976,446944499999744,662658000001024,11.929,28.225,7.055,78.08,22.776,76.179,84.477,23.941
10,40788,329874,380334,61181999998976,494811000000512,570501000001536,12.901,46.085,9.997,77.988,94.105,76.057,26.137,24.406
11,40788,299940,420348,61181999998976,449910000000000,630522000001024,13.027,157.74,15.017,75.86,71.309,76.172,41.516,24.323
12,40788,331215,396861,61181999998976,496822499999744,595291499999232,12.945,7.856,14.401,76.427,79.869,76.174,77.168,13.309
13,40788,336486,441139,61182000001024,504729000000512,661708499998720,12.967,12.936,18.014,79.46,63.496,78.355,74.175,24.477
14,40788,292170,432876,61182000001024,438254999999488,649313999998976,10.948,69.228,8.009,76.437,88.273,76.001,570.615,18.628
15,40788,288899,377827,61182000001024,433348499999744,566740500000768,13.892,15.899,9.915,76.703,31.882,78.021,92.85,19.73
16,40788,284531,408662,61181999998976,426796500000768,612992999999488,12.852,12.267,7.186,76.472,55.673,79.189,92.298,34.448
17,40788,288887,439661,61182000001024,433330499999744,659491499999232,9.879,36.981,16.955,77.788,69.289,76.664,59.405,26.859
18,40788,286158,310906,61182000001024,429236999999488,466358999998464,12.889,26.983,9.965,78.344,147.062,80.04,17.711,15.676
19,40788,297031,410644,61182000001024,445546500000768,615966000001024,9.916,11.992,4.868,78.491,31.483,79.786,20.001,19.938
20,40788,303735,398126,61181999998976,455602499999744,597188999999488,10.856,12.189,8.38,76.363,61.125,76.084,13.392,29.311
21,40788,331251,383962,61182000001024,496876499999744,575943000000512,14.212,21.193,8.321,77.979,48.806,79.913,42.26,17.993
22,40788,258425,408605,61181999998976,387637500000256,612907499999232,10.025,87.412,5.257,76.17,50.801,77.627,53.661,18.175
23,40788,288995,423393,61182000001024,433492499999744,635089500000256,12.012,23.942,6.99,76.953,32.093,77.861,28.392,17.785
24,40788,292374,419986,61181999998976,438561000000512,629979000000512,12.956,12.11,9.872,76.506,35.082,77.04,34.869,48.826
25,40788,287726,426658,61182000001024,431588999999488,639986999998464,12.935,15.94,6.31,75.81,50.126,77.328,17.952,20.359
26,40788,294727,421878,61182000001024,442090499999744,632816999999488,10.92,15.877,7.907,76.61,26.17,76.259,11.184,19.699
27,40788,293821,365289,61182000001024,440731500000256,547933499998208,12.991,15.978,7.955,77.841,59.505,78.256,31.025,24.002
1,40788,298611,451387,61181999998976,447916499999744,677080500000768,2.259,66.546,12.318,79.13,112.417,77.541,74.484,8.948
2,40788,251169,361674,61182000001024,376753500000256,597440999999488,11.899,40.176,8.316,77.444,97.627,77.885,95.77,19.656
3,40788,329934,409200,61181999998976,494900999999488,613800000000000,27.153,17.986,7.967,79.418,44.648,80.185,56.965,26.739
4,40788,291487,386471,61182000001024,437230500000768,634636499998720,9.903,99.562,9.091,77.437,37.221,77.214,279.186,15.667
5,40788,288614,388872,61182000001024,432920999999488,583308000000000,12.939,16.9,12.07,77.244,106.78,75.556,22.64,15.615
6,40788,299242,440083,61181999998976,448863000000512,660124500000768,14.011,16.141,4.861,77.996,53.762,77.591,8.854,22.152
7,40788,331167,430130,61181999998976,496750499999744,645195000000512,12.873,44.162,6.008,75.912,77.044,78.15,32.625,23.958
8,40788,292290,385073,61182000001024,438434999999488,577609500000256,11.832,23.95,9.024,76.393,40.592,75.353,30.698,22.294
9,40788,290359,427711,61181999998976,435538500000768,641566499999744,14.881,35.196,14.99,77.735,80.153,77.948,85.846,66.259
10,40788,302359,404838,61182000001024,453538499999744,607256999999488,12.894,55.354,16.098,76.142,59.327,75.662,37.074,9.214
11,40788,334786,398137,61182000001024,502178999999488,597205499998208,13.887,34.153,4.071,75.119,42.857,76.259,19.143,24.233
12,40788,290467,388202,61182000001024,435700500000768,582303000000512,12.872,8.871,8.893,77.54,72.37,77.648,48.411,17.425
13,40788,289115,380177,61181999998976,433672499999744,570265500000256,11.906,17.868,18.896,80.07,84.849,75.373,20,22.249
14,40788,331287,393990,61182000001024,496930499999744,590984999999488,13.896,5.819,5.258,77.89,35.151,76.567,66.983,22.189
15,40788,346794,425497,61181999998976,520191000000512,638245500000256,12.877,30.958,5.893,76.099,28.05,78.367,37.647,28.694
16,40788,327099,409394,61182000001024,490648499999744,614090999998464,11.897,44.931,8.893,75.596,66.387,76.711,33.103,19.766
17,40788,293641,416841,61182000001024,440461500000256,625261500000256,12.842,50.929,12.989,75.742,46.263,77.916,77.464,19.623
18,40788,290280,324074,61181999998976,435420000000000,486111000000512,11.879,10.864,10.102,75.992,41.284,77.25,134.681,22.247
19,40788,326835,372186,61181999998976,490252499999744,558279000000512,12.91,7.057,8.383,75.808,51.688,77.563,33.219,13.189
20,40788,287606,345508,61182000001024,2157044999999488,518261999998976,11.849,105.147,9.99,77.802,231.08,79.348,859.556,16.033
21,40788,287522,371115,61182000001024,431283000000512,620056499998720,10.827,22.868,8.337,78.965,79.339,76.279,439.823,24.235
22,40788,289283,415275,61182000001024,433924499999744,622912499998720,12.981,36.239,8.883,77.837,18.758,76.404,134.482,17.207
23,40788,289211,389194,61182000001024,433816499999744,583791000000512,12.811,37.066,20.06,77.357,39.429,77.196,54.097,17.754
24,40788,331227,382796,61181999998976,496840500000768,574194000001024,11.848,12.84,7.343,75.665,46.598,76.043,21.798,22.241
25,40788,343500,439605,61181999998976,515250000000000,659407500001280,12.85,83.153,9.89,75.752,29.821,77.601,35.281,26.676
26,40788,306992,418355,61181999998976,460488000000000,627532500000768,11.944,6.147,9.07,76.099,44.405,75.87,66.419,28.312
27,40788,336270,442654,61181999998976,504404999999488,663980999999488,28.158,27.065,9.905,79.243,52.591,77.948,22.715,27.03
28,40788,290551,397039,61182000001024,435826499999744,595558499999744,10.879,56.04,15.03,77.85,108.05,76.237,290.299,22.377
29,40788,289055,431294,61182000001024,433582500000768,646940999999488,13.876,80.212,17.185,78.065,113.104,78.705,139.804,22.148
30,40788,304214,421330,61181999998976,456320999999488,631995000000512,12.071,22.897,9.92,76.062,68.604,79.591,24.488,24.69
1,40788,295283,401049,61182000001024,68812593524736,601573499998208,13.319,48.53,5.164,77.302,320.553,75.977,116.575,19.968
2,40788,300156,400912,61182000001024,69948194856960,601368000000000,14.203,20.899,8.937,78.005,70.454,79.601,17.332,20.433
3,40788,296431,393607,61182000001024,69080122834944,590410499999744,11.884,6.913,9.874,77.75,94.545,79.619,37.432,20.057
4,40788,251325,361950,61181999998976,58568644546560,542924999999488,10.834,62.68,8.535,76.347,90.2,73.129,107.959,21.808
5,40788,293250,344653,61182000001024,68338824284160,516979499999232,14.937,199.49,9.187,76.352,69.904,77.618,86.393,30.065
6,40788,251469,405997,61182000001024,58602202230784,608995499999232,10.924,33.181,5.989,79.791,48.799,78.329,98.123,22.877
7,40788,334414,429921,61182000001024,77931660985344,644881500000256,10.886,18.17,6.501,78.732,147.923,76.787,42.742,26.093
8,40788,291403,376122,61181999998976,67908400385024,564183000000512,13.13,34.958,8.087,75.179,30.385,81.113,84.835,27.88
9,40788,334379,432941,61181999998976,77923504605184,649411500001280,9.871,18.874,7.991,74.62,34.42,75.814,20.706,43.909
10,40788,353643,397371,61181999998976,82412776935424,596056500000768,12.894,14.116,14.347,77.227,34.042,77.103,50.719,52.766
11,40788,349391,422111,61181999998976,84950175501312,633166499999744,12.215,53.292,34.388,77.986,28.714,75.999,7.25,28.735
12,40788,300715,389601,61182000001024,73115197660160,584401500000256,43.09,6.88,6.921,78.97,28.118,77.856,5.125,29.026
13,40788,334618,437129,61181999998976,81358300088320,655693500000256,11.917,13.082,20.272,76.763,54.236,75.094,63.387,15.779
14,40788,303995,442373,61182000001024,73912689798144,594919499999232,13.935,37.943,9.481,78.632,56.447,77.323,16.241,18.061
15,40788,332627,448255,61182000001024,80874212634624,672382499999744,12.1,10.008,34.236,75.272,67.413,75.841,39.283,18.084
16,40788,334342,436973,61181999998976,81291194041344,655459500001280,14.374,3.956,19.055,77.12,50.784,74.106,27.928,18.07
17,40788,295127,382178,61181999998976,71756543371264,573267000000512,14.912,11.936,8.447,76.932,33.838,78.71,22.4,18.518
18,40788,286206,385092,61181999998976,69587510638592,577638000001024,11.848,9.923,4.896,76.519,68.486,75.812,65.688,4.552
19,40788,331167,378154,61181999998976,80519231377408,567231000000512,13.893,8.86,7.42,76.66,24.725,76.194,16.022,24.023
20,40788,293630,387839,61182000001024,71392566014976,581758499999744,14.076,45.323,8.919,73.599,51.662,78.417,38.226,26.895
21,40788,332747,404175,61181999998976,80903389175808,606262499999744,10.901,9.899,4.905,77.999,84.427,78.313,47.923,17.519
22,40788,291643,405741,61182000001024,70909451112448,608611499999232,11.903,10.951,9.171,78.405,40.79,76.967,46.073,19.827
23,40788,290575,381357,61182000001024,70649779892224,572035499999232,12.863,5.951,7.068,75.816,66.618,79.615,19.818,26.633
24,40788,329738,427514,61181999998976,80171787394048,641271000000512,8.864,11.877,18.011,77.402,64.588,78.581,53.733,17.631
25,40788,347831,403652,61182000001024,84570880459776,605477999998976,11.913,10.858,17.049,75.83,24.003,76.45,13.38,24.662
1,40788,331131,394338,61181999998976,80510478414848,591507000000512,8.359,28.84,14.516,76.062,54.921,76.506,44.679,18.734
2,40788,330318,383439,61182000001024,80312807345152,575158499999744,11.906,32.826,19.228,77.063,48.794,78.81,102.064,55.587
3,40788,295235,423232,61181999998976,71782802258944,634848000000000,9.979,11.917,10.386,77.374,73.625,78.69,29.877,29.432
4,40788,340159,430029,61182000001024,82705526897664,645043499999232,11.942,28.98,9.874,77.259,76.914,77.489,31.31,37.118
5,40788,300826,389696,61182000001024,73142185961472,584544000000000,26.971,14.31,2.886,77.081,57.63,78.319,86.241,17.753
6,40788,335994,440131,61181999998976,81692857764864,660196500000768,12.972,50.253,5.105,75.694,23.213,75.041,27.308,16.111
7,40788,337479,427418,61181999998976,82053917467648,641127000000512,15.051,49.15,8.051,77.275,80.386,76.672,25.445,21.997
8,40788,341704,396555,61181999998976,83081174872064,594832500000768,12.902,16.986,8.901,77.49,140.644,77.085,41.232,19.228
1,40788,334486,394837,61181999998976,81326205891584,592255500001280,11.418,22.489,17.251,76.98,50.463,77.065,51.253,21.164
2,40788,305384,449457,61181999998976,74250408268800,674185500000256,12.515,25.966,6.969,76.991,47.128,78.511,53.13,33.328
3,40788,287558,338701,61181999998976,69916233007104,508051500001280,10.944,14.061,12.006,76.822,36.09,75.367,99.428,43.431
1,40788,294586,375141,61182000001024,71625005796352,562711499999232,17.145,34.719,14.248,77.447,38.843,75.671,17.14,21.297
2,40788,292494,395689,61182000001024,71116361420800,593533500000256,13.75,34.726,16.119,76.293,24.188,74.728,66.958,50.127
3,40788,338999,411184,61181999998976,82423486994432,616776000000000,31.407,25.49,13.705,72.69,69.055,79.968,52.858,18.067
4,40788,286302,415073,61182000001024,69610851871744,622609499998208,9.539,10.238,14.534,81.328,36.962,75.66,163.87,23.143
5,40788,296599,438746,61182000001024,72114442283008,658119000000512,14.359,28.077,11.096,77.066,31.576,76.738,91.131,17.833
6,40788,331215,437489,61181999998976,80530901993472,656233500000256,12.103,52.834,14.647,79.791,76.985,77.639,72.625,28.575
7,40788,295103,401069,61182000001024,71750708063232,601603499999232,10.091,11.171,19.362,76.43,83.443,76.469,86.682,44.015
8,40788,287870,426586,61182000001024,69992092016640,639878999998464,11.892,10.809,4.406,79.73,39.268,77.403,32.214,54.032
9,40788,344782,397211,61182000001024,83829553164288,595816499998720,12.207,15.455,18.501,76.157,96.348,78.329,15.978,12.774
10,40788,310022,418768,61182000001024,75378081602560,628152000000000,10.884,61.816,6.266,75.385,93.487,77.842,37.409,16.841
11,40788,332915,429531,61181999998976,80944236334080,644296500000768,27.095,8.888,6.689,74.667,76.037,79.227,68.591,85.632
12,40788,290587,393638,61182000001024,70652697545728,590456999999488,10.188,14.82,17.071,76.842,77.537,78.697,12.537,65.835
13,40788,290179,400172,61181999998976,70553497305088,600258000001024,11.691,49.485,12.629,75.334,99.171,72.585,22.226,34.773
14,40788,295115,441748,61181999998976,71753625716736,662622000001024,15.255,113.377,10.02,77.096,32.208,77.661,34.469,34.528
15,40788,288851,373838,61181999998976,70230610244608,560757000001536,13.263,9.314,14.985,75.283,62.845,79.161,36.945,36.361
16,40788,300778,437111,61181999998976,73130515344384,655666499999744,11.053,51.209,11.026,79.064,60.259,78.772,88.455,32.283
1,40788,333047,415179,61182000001024,80976330529792,622768499998720,18.799,131.709,16.704,79.374,65.978,78.951,56.859,24.775
2,40788,334414,438560,61182000001024,81308699966464,657840000000000,11.697,14.307,15.749,74.493,75.463,77.108,71.815,12.801
1,40788,251421,369823,61182000001024,61129960631296,554734499999744,5.477,24.142,19.245,78.048,88.866,76.253,87.347,20.742
2,40788,296011,374318,61181999998976,71971477228544,0,11.986,37.255,7.203,76.933,81.106,77.234,63.781,71.165
3,40788,297843,406415,61182000001024,72416905763840,609622499999744,58.083,17.959,4.979,79.144,38.515,76.381,59.797,25.429
4,40788,292746,445257,61182000001024,71177632157696,667885499998208,11.903,102.719,6.524,77.165,90.706,76.668,23.265,18.595
5,40788,313467,420341,61182000001024,76215691485184,630511499999232,11.919,57.475,17.122,79.241,84.641,77.053,190.733,29.896
6,40788,287642,373854,61182000001024,69936656586752,560780999999488,11.85,11.006,9.912,78.064,19.381,78.779,52.894,18.78
7,40788,293738,421398,61182000001024,71418824902656,632096999999488,10.09,28.062,9.503,77.232,52.446,75.768,29.806,21.109
8,40788,293786,345705,61181999998976,71430495518720,518557500000256,15.418,4.842,14.935,74.908,56.171,78.064,68.893,26.202
9,40788,296419,447411,61182000001024,72070677469184,671116499998720,10.131,9.326,11.366,204.042,41.642,77.935,7.858,32.147
10,40788,332567,402575,61182000001024,80859624364032,603862499999744,12.001,9.176,5.038,77.803,66.154,78.246,17.503,22.451
11,40788,288971,391398,61181999998976,70259786784768,587097000001536,10.878,50.206,18.134,76.694,53.377,77.3,25.209,19.869
12,40788,315986,386708,61181999998976,76828155722752,580062000001024,12.905,48.326,6.983,80.712,79.78,78.462,40.821,18.674
13,40788,251697,400828,61181999998976,61197066676224,601242000001024,12.03,31.131,7.083,76.873,66.46,79.302,196.581,16.58
14,40788,293558,397527,61181999998976,71375060089856,596290499999744,10,176.876,14.185,79.392,105.298,77.252,99.354,18.744
15,40788,296155,413580,61182000001024,72006489077760,620369999998976,12.18,33.122,8.191,75.93,110.92,78.863,91.969,17.471
16,40788,335814,398235,61182000001024,81649092952064,597352500000768,11.954,10.018,15.246,76.971,112.613,76.507,17.462,20.018
17,40788,287570,379853,61181999998976,69919150662656,569779499999232,13.119,43.22,3.908,76.008,96.083,76.068,79.425,21.738
18,40788,251301,357324,61182000001024,61100784088064,535985999998976,29.069,110.707,11.216,77.45,54.42,76.571,106.632,9.241
19,40788,293665,363788,61182000001024,71401075840000,545681999998976,14.077,51.234,4.89,76.317,67.432,74.679,12.748,16.388
20,40788,293665,366853,61182000001024,71401075838976,550279499999232,15.963,40.355,20.277,77.554,54.008,75.024,72.599,24.244
21,40788,338831,436014,61182000001024,82382639837184,654020999999488,12.182,84.386,7.471,78.013,84.845,78.24,41.132,24.045
22,40788,293713,361938,61182000001024,71412746456064,542906999998464,10.849,66.166,5.024,79.667,55.911,79.904,38.609,15.577
23,40788,342160,410691,61182000001024,83192045728768,616036499998720,10.411,22.027,14.166,76.885,139.982,77.934,14.443,25.639
24,40788,326318,458680,61182000001024,79340255958016,688020000000000,13.091,7.224,14.811,77.98,36.528,78.64,100.081,25.452
25,40788,303157,370519,61181999998976,73708940282880,555778500001792,11.267,24.084,14.244,79.027,122.141,77.157,90.795,11.119
26,40788,251325,357768,61181999998976,61106619397120,536652000000000,13.229,67.04,19.235,75.917,108.039,76.014,60.633,18.879
27,40788,306179,465663,61182000001024,74443702856704,698494499999744,12.902,32.724,13.185,80.162,131.276,75.919,35.31,11.058
28,40788,251229,371517,61181999998976,61083278163968,557275500001280,14.579,30.519,4.739,73.81,95.147,75.61,54.491,14.362
29,40788,328378,382511,61181999998976,79841119922176,573766499999744,14.305,18.798,13.22,78.118,154.636,77.514,14.387,18.291
30,40788,325568,413178,61182000001024,79157902571520,619766999998464,12.039,60.68,1.875,77.271,258.682,75.43,37.881,17.82
31,40788,293462,398247,61182000001024,71351718856704,597370499999744,14.973,49.334,12.088,75.423,27.374,77.042,124.374,19.387
32,40788,290371,391679,61182000001024,70600179771392,587518499999744,12.08,51.335,11.092,75.969,53.786,74.438,37.702,20.414
33,40788,251289,377474,61181999998976,61097866434560,566211000000512,15.441,44.401,14.79,76.981,82.812,77.863,47.204,33.807
34,40788,294574,384994,61181999998976,71622088141824,577491000000512,10.99,46.94,15.186,77.927,99.333,75.682,48.612,9.874
35,40788,292326,390546,61182000001024,71075514262528,585818999998464,14.778,16.082,6.141,75.647,98.087,77.683,112.917,25.448
36,40788,299306,392225,61182000001024,72772616433664,588337500000256,12.366,28.643,19.05,79.43,30.827,78.042,14.519,22.867
37,40788,293234,388303,61181999998976,71296283427840,582454499999744,11.001,61.647,1.937,78.475,50.717,77.235,27.087,21.902
38,40788,299472,463780,61181999998976,72812977316864,695670000001024,13.034,94.861,11.145,77.925,50.311,79.78,62.29,25.232
39,40788,286158,390115,61181999998976,69575840021504,585172500000768,10.129,69.242,14.593,74.842,98.733,77.65,87.911,28.246
40,40788,304502,462333,61181999998976,74035960687616,693499500001280,11.932,90.554,2.595,76.883,69.13,79.966,50.917,19.549
41,40788,331479,386965,61181999998976,80595090384896,580447500001280,9.007,17.318,5.742,78.662,32.62,76.041,33.661,17.59
42,40788,290263,390767,61181999998976,70573920884736,586150499999744,14.947,43.537,19.057,74.582,115.55,78.007,67.651,25.251
43,40788,295415,441952,61182000001024,71826567070720,662928000000000,11.294,30.946,5.212,76.815,34.024,76.231,68.81,25.113
44,40788,251613,397848,61181999998976,61176643097600,596772000000000,12.356,12.218,8.093,78.792,47.294,75.931,58.772,40.883
45,40788,304155,415232,61182000001024,73951591854080,622848000000000,16.006,222.71,14.463,78.073,57.238,77.709,39.179,23.462
46,40788,325472,380167,61181999998976,79134561339392,570250500001792,12.05,20.251,19.285,76.347,47.641,76.199,41.964,24.16
47,40788,334822,439532,61181999998976,81407900208128,659298000001024,13.469,153.648,12.945,77.909,49.088,74.559,110.268,27.482
48,40788,337323,397705,61181999998976,82015987962880,596557500000256,14.256,10.322,5.91,75.672,108.896,76.404,34.263,23.978
49,40788,297115,394495,61182000001024,72239901411328,591742499999744,14.138,17.311,8.966,76.991,145.442,79.118,76.422,9.393
50,40788,293570,393043,61182000001024,71377977744384,589564499998720,10.106,46.194,8.052,78.56,85.31,75.546,38.421,18.041
51,40788,251505,393162,61182000001024,61150384209920,589742999998464,14.874,43.143,11.873,76.556,62.39,75.451,36.748,16.069
52,40788,296743,395447,61182000001024,72149454132224,593170499999744,14.137,27.131,10.887,74.932,95.566,77.745,70.12,26.881
53,40788,303686,462293,61182000001024,73837560203264,693439499999232,11.984,30.276,4.306,77.155,44.767,78.378,53.082,15.458
54,40788,332735,378267,61181999998976,80900471522304,567400500000768,11.932,20.242,7.926,78.059,53.034,77.556,59.953,26.469
55,40788,329886,391230,61181999998976,80207771795456,586845000001536,11.874,47.12,4.024,79.283,76.368,77.114,50.137,17.663
56,40788,296419,357228,61181999998976,72070677469184,535842000001024,12.837,22.107,10.217,74.784,232.233,77.883,34.679,9.116
57,40788,331047,398970,61181999998976,80490054836224,598455000000512,11.917,5.307,18.161,77.919,75.317,78.053,70.947,25.012
58,40788,302430,405698,61181999998976,73532179067904,608547000000512,10.847,38.269,9.876,77.348,97.032,78.016,135.996,22.681
59,40788,297888,394162,61182000001024,72427846967296,591243000000512,11.894,89.458,15.433,76.855,155.242,77.457,107.251,21.137
60,40788,291871,392568,61181999998976,70964886542336,588852000000000,11.955,70.445,12.327,77.949,157.258,76.929,194.234,8.789
61,40788,299328,452054,61182000001024,72777965466624,678080999999488,12.869,112.65,2.872,78.138,107.782,76.627,462.818,13.714
62,40788,251349,360496,61181999998976,61112454705152,540744000000000,12.94,54.186,6.526,79.743,46.252,78.221,83.885,22.949
63,40788,293605,396972,61182000001024,71386487568384,595457999998976,10.93,60.118,6.866,78.006,54.501,76.026,44.033,17.869
64,40788,258557,394784,61182000001024,62864992307200,592176000000000,13.852,129.472,7.896,77.563,72.627,76.576,59.816,20.044
65,40788,304178,402019,61181999998976,73957184024576,603028500000768,12.855,8.876,9.889,76.431,42.623,78.294,86.082,20.113
66,40788,296479,358656,61181999998976,72085265740800,537984000000000,11.992,20.3,5.282,76.72,95.282,80.135,30.492,13.034
67,40788,322832,402198,61182000001024,78492677423104,603296999999488,10.161,23.098,7.92,76.387,71.091,76.072,39.831,11.481
68,40788,287378,381120,61182000001024,69872468194304,571680000000000,13.887,76.038,18.205,79.905,76.176,75.958,112.828,13.338
69,40788,293713,373139,61181999998976,71412746456064,559708500000768,14.85,34.021,8.196,77.413,37.414,75.663,116.331,15.217
70,40788,297243,395151,61181999998976,72271023055872,592726499999744,29.073,51.192,7.037,75.925,103.96,78.119,54.866,11.217
71,40788,285978,367683,61182000001024,69532075209728,551524499998720,11.86,20.184,11.012,77.367,116.289,74.662,78.304,22.387
72,40788,297915,469560,61182000001024,72434411688960,704340000000000,14.92,43.259,14.92,77.514,37.194,79.277,19.574,28.563
73,40788,290659,381594,61181999998976,70670203470848,572391000000512,10.906,65.186,9.974,77.559,93.217,77.982,39.251,21.837
74,40788,336114,405614,61182000001024,81722034307072,608420999999488,11.893,82.608,11.978,76.139,50.59,80.058,77.488,25.024
75,40788,305051,409436,61181999998976,74169443364864,614154000001024,9.907,79.543,12.933,76.531,20.511,79.639,52.636,22.08
76,40788,302155,391905,61181999998976,73465316160512,587857500000256,9.837,68.27,8.35,78.029,82.428,76.41,87.96,11.232
77,40788,293821,363969,61182000001024,71439005342720,545953500000256,15.912,30.116,6.941,77.554,48.432,77.564,53.81,26.842
78,40788,287582,375165,61181999998976,69922068316160,562747500001280,11.871,13.423,9.08,75.881,188.398,78.051,220.416,11.094
79,40788,300512,398765,61181999998976,73065840677888,598147500001280,11.902,19.099,11.021,77.981,67.212,75.946,69.066,17.793
80,40788,290467,397015,61181999998976,70623521004544,650452500000768,13.851,87.262,3.996,78.032,136.734,76.632,121.885,24.092
81,40788,304250,334917,61182000001024,73974689949696,502375499999232,13.909,42.136,10.897,74.55,93.9,77.383,217.077,13.906
82,40788,287594,391566,61182000001024,69924985969664,587348999999488,12.946,70.029,6.06,77.672,177.624,77.446,172.789,26.226
83,40788,293677,350774,61181999998976,71403993493504,526161000001536,11.091,13.951,10.026,77.563,73.942,78.117,78.058,24.876
84,40788,346434,447329,61181999998976,84231216887808,670993500000256,11.976,60.28,10.088,76.073,72.762,76.626,22.695,17.88
85,40788,337575,388186,61181999998976,82077258700800,582279000000512,28.044,24.263,10.013,75.805,55.921,77.77,250.551,24.117
86,40788,251445,290632,61182000001024,61135795939328,435948000000000,12.877,120.576,8.979,75.737,52.274,76.6,107.198,18.111
87,40788,290515,422087,61181999998976,70635191620608,633130499999744,13.873,133.649,7.145,77.949,39.211,74.223,129.772,24.558
88,40788,251337,360988,61182000001024,61109537051648,541481999998976,13.865,182.946,7.86,78.088,22.657,76.736,67.989,23.639
89,40788,251433,370710,61182000001024,61132878284800,556064999999488,12.907,81.339,6.178,75.677,77.739,75.732,64.05,13.432
90,40788,304010,416258,61182000001024,73916336866304,624386999998464,13.84,318.372,8.015,79.526,83.498,75.866,164.369,24.04
91,40788,295811,424288,61182000001024,71922849658880,636432000000000,13.868,6.135,10.018,79.127,49.854,75.761,227.135,25.024
92,40788,340507,414399,61181999998976,82790138868736,684982500001792,13.955,238.058,8.871,73.89,109.197,75.878,79.477,20.015
93,40788,251685,375267,61181999998976,61194149022720,562900500000768,12.933,18.057,6.284,76.117,77.228,75.645,111.87,26.653
94,40788,329934,380481,61181999998976,80219442411520,570721500000256,13.885,69.231,7.013,75.383,38.716,79.025,37.002,17.91
95,40788,251373,368116,61182000001024,61118290014208,552173999998976,10.865,153.581,7.884,77.649,55.098,74.534,91.081,11.376
96,40788,296755,408851,61181999998976,72152371786752,613276500000768,14.195,30.114,6.08,78.021,25.912,77.977,54.963,17.602
97,40788,301674,418407,61182000001024,73348366855168,627610499999744,10.842,12.997,7.134,77.368,150.052,77.592,40.335,15.414
98,40788,292506,440534,61181999998976,71119279075328,660801000001536,11.828,67.074,6.991,75.684,55.458,79.116,174.77,30.811
99,40788,295091,409168,61181999998976,71747790408704,613752000000000,9.923,25.085,14.971,79.574,60.681,78.462,25.964,30.333
100,40788,304394,453471,61181999998976,74009701799936,680206499999744,9.881,77.092,6.88,75.853,129.319,77.473,145.222,17.292
1,40788,346206,459280,61182000001024,84175781457920,688920000000000,10.283,8.273,5.116,79.236,197.746,77.225,36.686,18.702
2,40788,298023,412495,61181999998976,72460670576640,618742499999744,12.953,63.964,6.016,76.173,48.236,79.31,100.654,21.955
3,40788,297435,414692,61182000001024,72317705522176,622037999998976,10.884,3.942,10.937,77.3,66.753,77.285,30.97,29.039
4,40788,344662,443788,61182000001024,83800376623104,665681999998976,26.899,25.006,10.347,75.773,27.834,75.704,23.786,22.529
1,40788,300752,403625,61181999998976,76292909314048,605437500000256,4.133,11.511,10.892,79.234,75.394,75.622,33.847,6.587
2,40788,332747,422751,61182000001024,84409203249152,634126499999744,13.937,142.164,10.023,75.949,119.495,76.976,44.952,64.677
3,40788,343548,404429,61181999998976,87149134200832,606643500001280,12.033,36.907,10.202,78.167,83.5,77.927,81.546,15.486
4,40788,334750,392470,61181999998976,84917311913984,588704999999488,10.981,51.006,6.001,76.204,81.599,77.595,37.903,22.169
5,40788,290455,385223,61182000001024,73680829969408,577834499999744,12.832,9.014,7.932,76.086,44.624,78.029,155.293,29.598
6,40788,258437,327012,61182000001024,65558701536256,490517999998976,10.839,18.96,11.998,77.699,31.745,77.989,57.307,21.98
7,40788,251301,394136,61181999998976,63748485142528,591204000002048,11.839,79.108,11.134,77.921,50.479,77.611,149.738,30.721
8,40788,334246,432689,61181999998976,84789460307968,649033500000256,12.861,74.979,7.002,74.672,27.961,75.667,64.662,24.656
9,40788,294622,427298,61181999998976,74737888785408,640947000000512,13.811,19.867,4.924,75.688,66.516,78.277,54.81,6.662
10,40788,292254,388508,61182000001024,0,582761999998976,10.8,91.003,15.896,77.765,228.805,77.347,108.096,17.322
11,40788,292062,394544,61182000001024,74088483801088,591816000000000,13.947,126.157,17.871,74.862,75.678,76.715,546.084,29.459
12,40788,296695,394274,61181999998976,75263754617856,591411000000512,12.868,388.642,11.014,76.31,120.103,77.651,349.668,6.776
13,40788,338735,391947,61181999998976,85928202095616,587920500000768,11.861,38.94,8.434,76.564,45.407,77.701,67.121,24.12
14,40788,340315,449964,61181999998976,86329006734336,674946000001024,10.836,24.883,8.056,80.43,68.201,78.689,64.45,31.916
15,40788,294205,356050,61181999998976,74632106801152,534075000000512,10.892,129.065,10.117,74.472,43.999,74.856,45.01,19.38
16,40788,290371,386633,61182000001024,97034825618432,579949499998208,15.246,23.02,9.228,78.159,62.605,76.47,86.337,2.75
17,40788,304310,419496,0,101692895585280,629244000000000,12.838,181.179,7.023,74.92,89.414,76.041,317.468,20.216
18,40788,294061,359991,61181999998976,29498979461120,539986500001792,14.84,13.931,8.059,75.07,135.54,75.477,76.988,11.193
19,40788,291799,379536,61181999998976,36138352259072,569304000000000,13.811,53.106,18.325,81.109,63.927,74.977,65.849,22.868
20,40788,331347,375482,61181999998976,11783933587456,563223000000512,14.838,98.247,10.301,78.01,91.112,77.516,76.031,15.277
21,40788,293438,385916,61182000001024,3638721285120,578873999998976,11.848,47.973,5.932,78.281,43.65,77.729,71.68,27.413
22,40788,260541,363990,61182000001024,1330381489152,545984999999488,11.879,32.921,9.181,77.315,58.578,77.909,57.938,29.189
23,40788,296491,444619,61182000001024,1513950349312,666928499998720,12.819,41.893,3.045,74.6,54.603,77.138,153.669,15.442
24,40788,303783,408078,61182000001024,1551184956416,612116999999488,11.919,18.079,4.992,76.048,130.667,76.529,549.392,17.906
25,40788,251457,367910,61181999998976,1283996523520,551865000001536,12.837,148.462,7.306,76.737,67.148,76.581,73.493,7.175
26,40788,251409,369302,61181999998976,1283751424000,553952999999488,12.978,245.237,16.131,74.945,70.703,76.975,281.745,17.991
27,40788,295463,397126,61182000001024,1508701147136,595688999999488,12.86,132.694,8.888,76.28,67.761,76.459,142.184,29.461
28,40788,303674,422645,61182000001024,1550628378624,633967499999232,12.852,44.166,19.508,78.53,44.945,77.75,75.896,23.919
29,40788,307804,454704,61181999998976,1571717095424,682056000000000,12.912,108.424,3.861,76.137,126.734,76.132,177.826,15.897
30,40788,286362,368909,61182000001024,1462229376000,553363499999232,13.851,50.2,8.991,74.354,40.276,76.277,218.37,20.933
31,40788,298143,405404,61181999998976,1522385837056,608106000001024,12.859,41.06,8.018,75.894,99.931,75.136,44.693,20.487
32,40788,296431,388928,61181999998976,1513643975680,583392000000000,13.889,38.124,10.421,74.767,96.107,77.447,11.196,16.765
33,40788,357904,448551,61182000001024,1827539067904,672826499999744,12.864,29.014,5.002,75.99,37.423,75.823,98.488,24.85
34,40788,293522,387553,61182000001024,1498789961728,581329499998208,12.874,12.037,9.201,76.523,78.694,77.976,100.792,32.389
35,40788,288863,379306,61182000001024,1475000049664,568959000000512,11.908,24.197,8.903,77.15,63.545,76.593,134.625,28.909
36,40788,289019,388222,61181999998976,1475796621312,582332999999488,13.134,14.004,13.295,77.65,51.358,77.464,154.67,31.951
37,40788,293737,374943,61182000001024,1499887800320,562414499999744,12.931,45.011,18.366,76.647,78.646,76.546,19.927,18.329
38,40788,294109,408067,61181999998976,1501787316224,612100500000768,14.052,16.989,4.909,77.209,80.171,77.952,58.698,20.091
39,40788,288923,410227,61181999998976,1475306424320,615340500000768,11.873,28.056,9.017,76.216,87.503,79.524,234.856,52.834
40,40788,290491,379903,61181999998976,1483312987136,569854499999744,11.037,16.882,9.133,77.78,16.881,79.97,83.756,42.31
41,40788,336102,403919,61182000001024,1716213106688,605878499999744,9.893,25.115,5.01,76.231,37.363,77.916,17.265,35.055
42,40788,334219,421883,61181999998976,1706598082560,632824500000768,12.039,32.926,7.968,79.434,50.445,76.649,51.088,24.633
43,40788,332627,377088,61182000001024,1698468968448,565632000000000,12.877,21.915,6.975,78.691,20.801,75.943,15.479,29.134
44,40788,343944,402621,61181999998976,1756256139264,603931499999232,15.145,106.404,10.147,78.143,31.758,73.376,37.991,24.587
45,40788,290635,416542,61182000001024,1484048283648,624812999999488,14.871,4.904,8.324,77.679,43.244,77.198,33.998,18.198
46,40788,290383,433323,61182000001024,1482761515008,649984499998720,12.903,36.069,16.938,79.204,41.263,76.553,20.5,15.582
47,40788,290503,378375,61182000001024,1483374262272,567562499999744,13.862,81.644,6.144,77.465,52.749,77.164,204.232,16.265
48,40788,289151,413515,61181999998976,1476470642688,620272500000768,12.904,29.112,6.074,77.774,41.8,79.566,788.611,24.813
49,40788,334774,418893,61182000001024,1709432038400,628339499999232,9.916,27.163,13.956,78.472,74.553,76.043,74.774,29.415
50,40788,292314,431282,61181999998976,1492621638656,646923000000512,14.904,27.095,9.045,76.506,44.043,75.292,56.332,18.058
51,40788,290347,433599,61182000001024,1482577691648,650398499999744,12.996,37.999,16.322,76.278,66.767,76.564,42.311,44.835
52,40788,334642,428646,61181999998976,1708758016000,642968999999488,13.909,3.901,6.028,78.168,46.689,79.064,56.26,24.951
53,40788,335802,425332,61182000001024,1714681238528,637997999998976,11.019,27.93,7.931,78.177,65.47,77.765,87.084,8.813
54,40788,287558,425938,61182000001024,1468336423936,638907000000512,11.889,56.069,18.967,77.497,50.775,79.691,78.592,22.445
55,40788,328306,424491,61181999998976,1676404961280,636736500000768,9.859,37.956,5.917,78.983,74.099,77.768,69.957,22.688
56,40788,311206,443011,61181999998976,1589088480256,664516500000768,12.061,30.051,8.113,74.974,41.038,77.208,58.996,29.278
57,40788,337335,401816,61181999998976,1722509084672,602724000000000,12.899,20.951,11.889,77,50.64,77.179,17.885,26.736
58,40788,251301,322397,61182000001024,1283199950848,483595499999232,13.034,22.016,10.198,76.504,47.038,78.892,18.875,15.56
59,40788,296491,425596,61182000001024,1513950350336,638393999998976,10.975,6.892,10.436,78.55,45.736,77.189,65.596,25.338
60,40788,329862,382839,0,1684350249984,574258499999744,11.873,16.913,7.034,76.385,11.426,76.673,19.989,25.725
61,40788,332819,425418,61181999998976,1699449364480,638127000000512,12.009,5.947,21.931,79.545,63.715,78.89,8.911,20.62
62,40788,341332,441034,61182000001024,1742918674432,661550999998464,11.44,8.891,4.115,78.027,18.466,78.372,20.72,21.136
63,40788,335730,397347,61182000001024,1714313589760,596020500000768,11.907,14.924,17.973,76.858,31.959,74.87,36.485,15.684
64,40788,286170,384189,61181999998976,1461248980992,576283499999232,16.095,18.933,6.046,76.19,11.461,75.653,80.975,21.556
65,40788,257129,400348,61182000001024,1312959042560,600521999998976,14.978,24.962,6.903,77.515,39.981,78.504,6.838,27.873
66,40788,297007,432943,61182000001024,1516585162752,649414499999744,10.945,23.728,8.192,76.731,58.84,76.603,20.009,13.722
67,40788,296443,440071,61181999998976,1513705249792,660106500001792,13.051,16.957,6.859,77.372,43.097,76.658,28.742,25.348
68,40788,338879,439190,61181999998976,25415925000000510,658784999999488,11.987,6.067,19.611,79.158,25.87,78.058,398.931,28.694
69,40788,336306,395935,61182000001024,4035672000000000,593902499999744,11.946,50.25,5.79,77.187,67.171,75.307,80.092,8.246
70,40788,329610,379097,61182000001024,10877130000000000,568645499998208,13.125,13.465,7.269,76.467,52.286,75.87,32.26,17.963
71,40788,332795,398575,61182000001024,7735896098205696,597862499999744,12.889,31.151,16.131,76.61,48.429,80.132,21.064,30.565
72,40788,337359,383658,61182000001024,5566423499999232,575486999998464,10.873,44.223,7.257,77.052,49.481,75.67,35.319,15.741
73,40788,337587,443913,61182000001024,4557424500000768,665869500000256,13.113,16.055,4.869,78.813,35.134,76.084,41.946,21.424
74,40788,303531,407045,61181999998976,1366751242417152,610567500001280,12.989,29.712,11.415,76.447,74.471,74.933,45.925,11.633
75,40788,251481,394328,61181999998976,988057746868224,591492000000000,13.074,8.911,24.182,78.141,20.854,76.572,34.663,21.149
76,40788,252333,319161,61182000001024,18924974999999490,478741499998208,15.021,9.92,9.031,77.746,53.965,77.711,45.059,18.593
77,40788,329598,384826,61182000001024,2471985000000512,577239000000512,10.911,10.942,16.655,76.399,37.679,77,40.939,29.597
78,40788,304299,398955,61181999998976,2282242499999744,598432500000768,11.924,52.258,6.292,76.642,64.476,76.159,107.066,27.328
79,40788,288899,413256,61181999998976,1300045500000256,619884000000000,11.992,29.105,10.928,78.889,52.781,77.111,145.483,23.539
80,40788,343176,454668,61182000001024,1544292000000000,682001999998976,11.748,6.166,15.945,78.291,33.687,78.586,19.062,39.443
81,40788,338771,400547,61182000001024,1524469500000256,600820499998720,12.86,13.595,5.909,77.511,37.679,77.774,22.772,23.665
82,40788,301136,455364,61182000001024,1183150049748992,683045999998976,12.087,25.998,16.774,77.497,64.563,76.51,124.391,18.134
83,40788,335862,389264,61182000001024,1824699558391808,583896000000000,13.992,229.584,7.101,78.381,61.02,77.8,59.042,18.382
84,40788,293774,399138,61181999998976,1321982999999488,598707000000512,10.953,11.958,11.451,75.972,59.326,77.897,22.447,9.117
85,40788,296539,438818,61182000001024,1334425500000256,658226999998464,10.858,17.341,18.193,78.506,34.712,76.851,57.036,37.844
86,40788,299798,434249,61182000001024,2923030499999744,651373500000256,12.833,24.643,15.023,75.866,102.884,75.061,18.387,16.431
87,40788,292146,390565,61181999998976,6573285000000512,585847500001280,16.003,21.071,22.151,75.131,68.166,79.447,511.398,9.554
88,40788,299318,348525,61181999998976,5748393868659712,522787499999232,41.077,51.314,7.173,78.684,46.007,78.63,42.136,21.65
89,40788,331347,378706,61182000001024,6363509923222528,568059000000512,12.023,12.389,6.868,75.335,72.688,75.477,39.196,25.003
90,40788,293582,397611,61181999998976,9556806881278976,596416500000768,12.906,28.928,8.06,78.863,76.378,75.693,30.819,21.192
91,40788,337316,412760,61181999998976,5059740000000000,619140000000000,28.991,30.213,30.006,76.698,70.253,76.335,66.105,35.019
92,40788,288887,385588,61182000001024,4699750567838720,578381999998976,13.203,53.764,16.09,78.423,79.799,79.701,94.088,21.643
93,40788,251661,411248,61182000001024,1969247325251584,616872000000000,11.021,40.134,3.006,76.531,53.926,78.309,78.25,17.465
94,40788,344922,436242,61182000001024,3886581095999488,654363000000512,12.189,40.734,18.284,76.924,147.66,74.386,213.742,13.951
95,40788,304322,446632,61181999998976,3429100296000512,669948000000000,14.451,10.019,19.184,76.129,43.667,118.176,35.231,52.954
96,40788,290383,436859,61181999998976,8711490000000000,655288500000768,4.914,90.612,6.483,80.365,50.509,75.694,27.936,19.834
97,40788,336186,440839,61181999998976,5042790000000000,661258499999744,14.023,9.132,2.54,79.994,81.286,75.811,32.425,20.777
98,40788,288731,382040,61182000001024,4330965000000512,573060000000000,13.003,33.325,5.267,79.179,61.118,79.456,137.551,17.707
99,40788,290359,431939,61181999998976,2177692499999744,647908500000768,11.094,36.622,19.579,75.12,101.203,74.288,57.852,11.261
100,40788,251265,396780,61182000001024,987209092404224,595169999998976,14.398,45.234,9.401,79.368,52.362,76.897,70.363,22.956
101,40788,301183,395269,61182000001024,4517744999999488,592903499999232,11.915,26.073,15.441,77.223,91.46,76.541,49.125,23.581
102,40788,309706,374947,61181999998976,9291180000000000,562420500000768,12.468,12.047,6.214,78.993,135.954,78.675,84.526,33.821
103,40788,296443,409089,61182000001024,3557316000000000,613633499998208,10.879,83.381,10.426,75.258,37.034,78.616,96.526,21.251
104,40788,343860,413912,61182000001024,2578950000000000,620868000000000,12.06,10,14.076,74.948,18.323,76.44,20.963,19.824
105,40788,293762,390695,61181999998976,2203215000000512,586042499999744,12.916,10.707,7.282,75.63,50.252,76.777,26.776,14.158
106,40788,289175,431066,61182000001024,2168812499999744,646599000000512,12.993,19.949,4.125,76.893,59.157,77.493,41.501,26.03
107,40788,251697,323201,61181999998976,1132636499999744,484801500000256,12.181,12.11,10.982,75.046,22.89,77.076,39.273,25.864
108,40788,293618,425884,61182000001024,1321281000000512,638825999998976,12.869,66.658,6.022,76.663,80.202,80.356,64.228,25.114
109,40788,296719,395119,61182000001024,1335235500000256,592678499999744,8.949,25.38,34.926,78.557,79.717,75.911,34.486,34.665
110,40788,290443,376807,61182000001024,1306993500000256,565210499999744,17.962,7.328,17.708,78.162,74.574,77.339,954.624,40.161
111,40788,334498,424411,61181999998976,1505240999999488,636616500000768,10.546,58.045,19.513,76.821,97.921,76.786,58.569,34.273
112,40788,290311,390779,61182000001024,1306399500000256,586168499998720,13.424,20.642,10.369,79.109,59.241,75.963,66.893,27.889
113,40788,292350,398389,61182000001024,1315574999999488,597583499999232,11.616,97.978,17.207,80.289,78.843,78.992,29.913,28.22
114,40788,251457,353647,61181999998976,1131556500000768,530470500001792,10.058,134.049,15.423,78.008,72.079,76.176,73.514,22.217
115,40788,331227,381005,61181999998976,1490521499999232,571507499999232,13.072,244.993,19.441,76.052,85.881,78.562,119.2,27.853
116,40788,290359,376651,61182000001024,1306615500000256,564976500000768,11.071,72.924,16.163,79.218,94.686,79.151,669.919,25.195
117,40788,251469,356678,61181999998976,1131610499999744,535016999999488,11.757,55.542,5.665,74.693,66.972,77.633,54.833,25.631
118,40788,288995,375388,61182000001024,1135448596738048,626465999998976,11.987,155.981,5.704,76.767,72.404,74.942,89.197,38.833
119,40788,251733,412079,61182000001024,377599500000256,618118499999744,12.941,13.025,7.854,76.179,81.531,78.212,233.843,14.294
120,40788,289079,425016,61181999998976,433618499999744,637524000002048,11.892,79.529,18.57,76.736,40.754,76.321,41.938,15.023
121,40788,292254,396671,61181999998976,438380999999488,595006500001792,19.063,284.697,12.313,76.134,109.126,75.326,1681.257,20.773
122,40788,293545,403124,61181999998976,440317500000256,604686000001024,13.915,5.988,6.178,76.387,77.944,77.949,73.333,19.641
123,40788,335898,387677,61181999998976,503847000000512,581515500001280,11.278,9.219,9.008,81.841,21.369,76.293,13.858,21.588
124,40788,293582,351161,61181999998976,440372999999488,526741500000256,12.963,11.896,10.407,78.249,47.933,76.585,171.839,18.532
125,40788,257417,393678,61181999998976,386125500000256,590517000001536,12.888,12.091,10.003,76.873,87.083,78.07,32.833,27.892
126,40788,346338,416731,61181999998976,519506999999488,625096500000768,11.85,39.353,16.085,76.291,59.902,76.775,27.719,16.656
127,40788,301028,412976,61181999998976,451542000000000,619464000000000,12.935,29.055,9.283,75.541,64.41,78.874,50.462,15.652
128,40788,289271,389098,61182000001024,433906500000768,583647000000512,10.864,65.273,16.447,76.643,30.63,80.768,58.525,22.893
129,40788,296635,463883,61181999998976,444952499999744,695824500000768,9.856,52.194,18.134,78.67,56.427,79.226,36.318,13.537
130,40788,290431,420679,61181999998976,435646499999744,631018499999744,11.057,48.299,6.428,80.185,82.187,80.034,17.824,11.717
131,40788,335554,391155,61182000001024,503331000000512,586732499998720,10.12,16.222,8.919,76.877,83.615,77.426,26.581,18.253
132,40788,329874,389774,61182000001024,494810999999488,584660999999488,12.933,35.136,6.02,78.212,31.786,77.505,49.333,28.97
133,40788,287450,379301,61182000001024,431175000000512,568951499999232,11.973,38.177,8.343,76.928,67.303,81.194,45.424,26.668
134,40788,302413,350222,61182000001024,453619499999232,525332999999488,9.01,26.94,8.005,78.069,35.484,76.384,30.958,25.418
135,40788,295269,397224,61181999998976,442903500000256,595836000000000,13.877,4.024,9.253,76.341,33.415,78.036,49.133,31.805
136,40788,297271,427204,61182000001024,445906499999744,640805999998976,25.922,11.189,9.31,76.375,78.256,77.173,31.972,25.401
137,40788,329814,376571,61182000001024,494721000000512,564856499998720,12.878,6.186,9.982,76.179,156.362,74.951,63.689,11.03
138,40788,294109,401008,61182000001024,441163500000256,601512000000000,13.874,15.892,8.873,79.501,59.42,76.614,62.485,22.236
139,40788,343128,402229,61181999998976,560265118000128,603343500001280,13.146,4.131,7.998,76.185,122.868,77.798,69.589,8.974
140,40788,290455,378288,61181999998976,474259765594112,567432000000000,11.9,18.201,9.01,77.478,142.65,79.45,41.315,36.196
141,40788,292266,421525,61182000001024,477216796581888,632287499999232,9.952,41.159,8.246,77.048,90.657,77.792,49.026,26.581
142,40788,293977,352732,61182000001024,480010545902592,529097999998976,11.916,12.042,7.623,76.754,44.639,77.585,53.28,22.954
143,40788,331947,371142,61182000001024,542008594825216,556712999999488,12.929,8.989,8.908,75.787,51.76,78.565,63.553,24.747
144,40788,292278,383234,61181999998976,477236390381568,574851000000512,11.86,7.991,10.132,76.264,56.557,78.122,46.761,19.693
145,40788,290241,348744,61182000001024,473910342827008,523116000000000,11.031,4.025,25.923,77.366,38.977,77.465,13.719,30.687
146,40788,329754,427658,61181999998976,538427827869696,641487000000512,11.942,33.154,15.943,77.141,76.352,76.54,29.447,22.677
147,40788,293785,362262,61181999998976,479697045102592,543393000001536,12.893,10.989,6.869,76.479,33.466,77.812,26.407,17.55
148,40788,293618,425704,61181999998976,479424364718080,638556000000000,12.834,37.09,7.934,76.015,39.06,75.747,52.974,18.196
149,40788,288641,375504,61182000001024,471297836156928,563256000000000,12.901,20.931,7.907,77.723,24.329,75.643,37.655,15.892
150,40788,328390,372323,61181999998976,536200665932800,558484500000768,13.932,100.476,10.268,75.86,70.687,77.421,61.818,4.599
151,40788,334294,377418,61181999998976,545840815546368,566127000000512,10.914,12.024,6.966,77.698,97.943,77.89,26.182,88.034
152,40788,297955,448776,61181999998976,486505890612224,673164000002048,12.895,19.088,12.926,81.634,37.342,77.956,40.956,104.116
153,40788,290599,435534,61181999998976,474494891194368,653300999999488,10.848,59.372,14.279,79.852,99.889,76.106,64.59,11.472
154,40788,293242,333149,61182000001024,478810425651200,499723499999232,29.17,48.97,7.189,75.973,83.761,76.283,6.558,39.588
155,40788,293677,357840,61182000001024,440515500000256,536760000000000,12.91,12.008,8.868,77.686,73.746,77.521,22.202,25.047
156,40788,334366,421273,61181999998976,501548999999488,631909500000256,11.964,27.082,8.876,76.175,46.326,75.568,70.745,48.918
157,40788,299544,409960,61181999998976,449316000000000,614940000002048,14.89,17.08,6.124,76.206,50.192,77.391,39.263,8.83
158,40788,300668,448432,61181999998976,451002000000000,609264000000000,12.874,10.18,7.013,77.484,40.984,76.045,55.334,37.825
159,40788,251661,362718,61181999998976,377491500000256,544077000001536,12.846,27.207,7.93,75.888,26.148,77.304,61.154,18.112
160,40788,333011,433995,61181999998976,499516499999744,650992500000768,11.863,50.218,6.324,76.057,122.878,75.735,74.129,19.622
161,40788,289163,425244,61181999998976,433744500000768,637866000001024,13.863,76.335,8.061,77.36,64.685,73.858,160.861,24.344
162,40788,329766,392012,61181999998976,494648999999488,588018000001024,14.894,44.263,15.217,77.239,66.564,77.441,34.575,15.33
163,40788,251361,356350,61181999998976,377041500000256,534525000001536,11.954,24.136,6.995,77.141,88.377,77.78,128.372,29.462
164,40788,329826,389522,61181999998976,494738999999488,584283000000512,11.859,37.187,4.874,79.323,110.797,77.322,26.908,15.76
165,40788,251337,403436,61181999998976,377005500000256,605154000001024,11.946,48.185,9.953,79.368,90.554,77.412,70.465,25.899
166,40788,290815,422627,61181999998976,436222499999744,633940500000768,11.841,18.044,9.873,76.244,48.243,75.633,43.43,22.032
167,40788,258617,407210,61181999998976,387925500000256,610815000000512,13.907,28.076,5.849,76.072,66.361,79.143,109.059,13.736
168,40788,331251,378292,61182000001024,496876499999744,567437999998976,10.881,19.092,11.004,77.275,110.492,77.789,42.757,18.46
169,40788,334174,419451,61182000001024,501261000000512,629176499998720,12.884,22.951,7.881,75.839,49.747,77.347,59.522,29.426
170,40788,331311,388510,61182000001024,496966499999744,582764999999488,11.924,57.373,18.407,79.199,61.418,77.201,122.385,11.254
171,40788,293557,370556,61182000001024,440335500000256,555833999998976,11.976,17.04,14.108,77.893,11.313,75.772,37.939,21.12
172,40788,251817,374312,61182000001024,377725500000256,561468000000000,12.893,69.345,7.491,79.693,40.498,76.134,77.392,18.342
173,40788,336078,430167,61181999998976,504116999999488,645250499999744,14.881,26.09,8.062,72.56,73.658,77.937,19.791,13.61
174,40788,293713,407066,61182000001024,440569500000256,610599000000512,13.874,54.07,6.888,77.458,33.648,77.308,38.205,19.787
175,40788,251337,413392,61181999998976,377005500000256,620088000000000,13.01,22.284,14.051,77.65,35.473,76.011,107.976,28.77
176,40788,328342,362275,61181999998976,492512999999488,543412500000768,13.916,64.195,11.052,75.662,29.827,78.457,44.745,23.556
177,40788,293941,323237,61182000001024,440911500000256,484855499999232,10.857,21.055,10.893,78.294,45.381,75.622,35.141,15.5
178,40788,334690,396748,61181999998976,502034999999488,595122000001024,27.974,16.002,13.046,79.743,38.781,77.604,39.677,20.203
179,40788,298610,384782,61181999998976,447915000000512,577173000001536,11.86,23.149,10.98,76.515,42.722,77.717,15.792,19.969
180,40788,259061,354487,61181999998976,388591500000256,531730499999744,11.861,11.991,8.909,75.741,75.72,92.076,63.061,26.409
181,40788,304466,423015,61182000001024,456698999999488,634522499999744,13.914,76.275,7.055,77.779,65.295,77.231,76.411,26.131
182,40788,334378,444752,61182000001024,501567000000512,667128000000000,11.923,39.131,7.021,75.583,109.364,80.005,35.061,24.205
183,40788,259097,362272,61181999998976,388645499999232,543408000000000,9.953,26.093,33.305,77.442,66.237,76.598,124.533,17.382
184,40788,341835,441532,61181999998976,512752500000768,662298000001024,12.905,70.385,8.926,75.536,66.792,77.543,42.029,10.869
185,40788,286302,382071,61181999998976,429452999999488,573106500001792,10.926,90.391,23.109,78.898,75.97,79.48,94.238,20.081
186,40788,341723,377196,61181999998976,512584499999744,565794000001024,10.842,46.206,7.116,77.138,26.119,78.955,23.896,37.149
187,40788,332855,426513,61181999998976,499282500000768,639769500000256,10.828,186.991,8.937,79.877,48.05,75.448,48.369,10.942
188,40788,292686,385522,61181999998976,439028999999488,578283000000512,12.912,81.332,8.416,79.564,35.095,77.778,115.18,17.862
189,40788,290887,385061,61182000001024,436330499999744,577591499999232,10.84,129.97,9.017,76.654,70.246,75.54,35.273,31.457
190,40788,288959,412239,61182000001024,433438500000768,618358499999744,13.884,22.168,9.896,78.907,85.342,75.536,79.088,20.17
191,40788,329646,418699,61181999998976,494468999999488,628048500000768,12.873,12.13,7.313,80.796,73.694,79.188,161.947,17.336
192,40788,287834,378618,61181999998976,431751000000512,567927000000512,9.833,89.504,9.029,78.281,48.619,76.876,114.2,29.037
193,40788,251409,365398,61182000001024,377113499999232,548096999999488,12.877,64.388,5.287,77.509,45.971,77.562,78.643,79.204
194,40788,300336,455039,61181999998976,450504000000000,682558500001792,42.99,43.249,11.035,78.234,88.661,77.804,88.352,37.024
195,40788,293654,398187,303443999997952,440480999999488,597280500000768,14.876,32.058,17.991,77.624,55.623,75.924,53.637,17.686
196,40788,336294,426412,61182000001024,504441000000512,639617999998976,11.835,53.166,7.867,76.293,88.331,77.199,70.214,26.882
197,40788,317698,458742,61182000001024,476546999999488,688112999999488,12.913,39.247,17.913,77.871,48.369,77.315,59.456,28.36
198,40788,332555,431903,61181999998976,498832500000768,647854500001792,12.94,20.322,7.141,74.531,135.42,76.971,73.218,24.63
199,40788,289031,431438,61181999998976,433546499999744,647156999999488,12.248,49.087,15.913,75.296,108.758,79.08,87.606,23.842
200,40788,293498,436739,61182000001024,440246999999488,655108499998720,9.956,41.252,6.008,77.209,99.526,75.619,26.343,24.558
201,40788,284675,327175,61182000001024,427012500000768,490762499999744,14.881,14.05,10.895,74.303,68.264,77.892,21.983,45.823
202,40788,251337,407558,61181999998976,377005499999232,611337000001536,12.807,60.111,6.011,76.069,108.643,79.355,181.309,22.176
203,40788,290395,372352,61181999998976,435592500000768,558528000000000,9.915,19.054,8.878,79.069,33.471,75.706,75.345,18.322
204,40788,295283,439076,61182000001024,442924499999744,658613999998976,14.129,142.356,5.999,75.923,110.551,77.421,98.745,19.829
205,40788,290779,349784,61182000001024,436168499999744,524676000000000,13.837,32.084,8.888,74.331,88.979,77.238,82.051,22.17
206,40788,331275,413556,61181999998976,496912499999744,620334000001024,12.877,41.02,8.91,76.84,40.902,75.748,66.683,28.29
207,40788,299328,448761,61181999998976,448992000000000,673141500000256,13.827,34.214,22.907,77.329,31.273,79.478,94.322,28.734
208,40788,343284,402637,61182000001024,514926000000000,603955499999232,10.273,6.97,10.434,76.38,48.139,75.62,67.366,22.008
209,40788,329766,417304,61182000001024,494649000000512,625955999997952,13.858,4.973,6.905,75.375,27.684,75.816,32.323,25.14
210,40788,289819,392658,61182000001024,434728499999744,588987000000512,13.836,34.132,15.018,75.16,46.247,78.566,19.631,17.328
211,40788,346506,450282,61181999998976,519759000000512,675423000000512,11.853,13.072,8.88,75.635,158.556,78.385,184.131,13.217
212,40788,290479,362547,61182000001024,435718499999744,543820499998720,11.827,49.086,7.963,75.611,89.085,75.807,123.407,36.061
213,40788,292206,400557,61182000001024,438308999999488,600835499999232,13.866,39.117,5.872,77.943,118.041,75.823,15.885,17.895
214,40788,332639,405742,61181999998976,498958500000768,608613000001536,12.895,31.069,4.835,77.46,87.405,77.609,69.697,17.688
215,40788,307807,468898,61181999998976,461710499999744,703347000000512,11.847,112.802,4.97,77.909,85.663,77.71,45.608,26.58
216,40788,338891,396578,61182000001024,508336499999744,594866999998464,12.821,18.14,9.854,75.94,109.013,75.485,32.984,30.362
217,40788,335802,390151,61182000001024,503703000000512,585226499999744,12.891,5.984,8.089,78.962,61.162,75.825,15.725,31.225
218,40788,328462,407728,61181999998976,492692999999488,611592000000000,13.898,12.007,11.122,74.734,99.773,78.13,29.353,6.831
219,40788,303230,407060,61182000001024,454845000000512,610589999998976,25.877,24.128,39.242,77.922,76.282,76.125,48.775,24.33
220,40788,301404,400546,61182000001024,452106000000000,600819000000512,42.906,12.059,8.321,76.001,38.888,75.675,114.175,69.749
221,40788,337251,400541,61181999998976,505876499999744,600811500001280,13.001,51.115,20.92,76.635,96.585,76.494,67.292,51.468
222,40788,292554,388433,61181999998976,438830999999488,582649500000256,12.945,118.222,6.924,77.489,65.121,79.735,165.082,23.052
223,40788,331275,419280,61181999998976,496912500000768,628920000000000,9.971,40.131,7.896,79.086,84.105,76.245,42.977,22.179
224,40788,333227,414366,61182000001024,499840499999744,621548999999488,13.892,97.295,11.019,78.222,47.945,75.944,59.455,30.91
225,40788,289199,431258,61182000001024,433798499999744,646886999998464,12.816,105.495,4.961,75.767,74.092,77.501,45.975,27.115
226,40788,293678,386564,61182000001024,440517000000512,579845999998976,11,25.117,8.129,76.015,90.51,77.582,49.162,27.004
227,40788,292638,422425,61182000001024,438956999999488,633637500000256,12.886,46.179,9.016,75.876,56.894,75.524,56.981,17.962
228,40788,290371,437499,61181999998976,435556499999744,656248500000768,13.886,45.69,11.104,74.877,68.89,77.636,211.788,16.636
229,40788,288803,388006,61181999998976,433204500000768,582009000001536,11.999,33.437,16.171,76.801,49.441,76.43,39.88,25.019
230,40788,296335,408856,61181999998976,444502499999744,613284000000000,13.858,9.918,5.22,78.436,156.657,77.044,24.689,13.601
231,40788,332903,391432,61182000001024,499354499999744,587148000000000,10.935,9.172,6.073,78.391,140.68,76.113,47.712,23.074
232,40788,318511,397501,61181999998976,477766499999744,596251500001280,13.861,48.195,6.256,75.885,54.775,77.069,70.16,19.863
233,40788,296995,440947,61181999998976,445492500000768,661420500000768,12.885,42.097,4.991,77.853,50.769,77.915,27.31,24.46
234,40788,335730,443475,61181999998976,503594999999488,665212500000768,12.153,16.994,5.033,76.549,50.171,78.129,19.852,13.168
235,40788,292074,384490,61181999998976,438111000000512,576735000000512,12.87,21.098,7.884,74.495,63.264,74.971,88.503,21.35
236,40788,340199,405243,61182000001024,510298499999744,607864499998720,14.946,14.022,6.142,78.346,79.748,76.949,112.549,55.066
237,40788,287486,375648,61182000001024,431228999999488,563472000000000,12.827,38.053,5.794,79.159,105.922,77.839,31.277,31.199
238,40788,341644,452539,61181999998976,512466000000000,678808500000768,11.841,19.014,32.118,77.29,87.515,76.271,112.492,15.662
239,40788,298323,449379,61181999998976,447484500000768,674068500000768,12.867,59.185,19.06,75.177,102.492,76.133,32.622,14.264
240,40788,285966,424359,61181999998976,428948999999488,636538500001792,11.898,37.173,19.028,77.898,95.182,76.215,25.051,20.104
241,40788,341740,409527,61181999998976,512610000000000,614290499999744,13.887,48.397,15.934,76.4,37.113,75.59,21.942,23.39
242,40788,341548,411259,61182000001024,512322000000000,616888499998720,15.054,51.29,12.881,76.339,86.804,78.271,111.526,15.837
243,40788,301174,439406,61182000001024,451761000000512,659108999999488,10.878,27.142,16.962,77.73,35.287,79.414,38.193,91.479
244,40788,290623,433923,61182000001024,435934499999744,650884499998720,9.987,55.272,12.59,77.134,56.424,78.424,49.187,26.424
245,40788,292194,348225,61182000001024,438290999999488,522337499998208,12.126,35.502,9.883,77.103,55.243,77.117,68.589,16.009
246,40788,295055,400253,61182000001024,442582500000768,600379499999232,12.884,63.169,11.452,76.699,74.54,79.397,62.133,50.875
247,40788,286338,383355,61182000001024,0,575032499998720,9.009,10.584,12.244,79.05,48.045,78.199,39.767,27.992
248,40788,296479,445476,61182000001024,444718499999744,668214000001024,11.983,14.163,16.644,75.724,39.399,79.508,29.04,38.707
249,40788,332735,391679,61181999998976,499102500000768,587518499999744,10.954,35.724,15.952,76.014,63.396,74.815,32.982,14.205
250,40788,294571,390013,61182000001024,441856499999744,585019499999232,13.19,18.165,14.443,77.917,108.44,78.37,12.466,20.252
251,40788,334426,421357,61181999998976,501638999999488,632035500001280,10.258,55.123,9.006,79.118,22.665,77.329,72.611,24.982
252,40788,304119,394651,61181999998976,456178500000768,591976500000768,11.888,5.006,10.086,76.01,68.609,79.31,66.516,20.28
253,40788,334603,386127,61181999998976,501904499999744,579190500001792,10.908,118.407,9.011,77.857,78.265,76.697,31.375,22.427
254,40788,336150,440575,61181999998976,504224999999488,660862499999744,11.817,22.141,19.105,76.423,180.98,80.381,17.962,15.597
255,40788,332795,393662,61182000001024,499192500000768,590492999999488,9.617,21.078,12.669,77.386,123.694,76.309,122.438,27.475
256,40788,302790,458944,61182000001024,454184999999488,688416000000000,27.909,14.079,4.992,76.276,56.368,76.603,19.738,9.177
257,40788,296731,446880,61181999998976,445096499999744,670320000000000,12.946,156.456,13.206,74.925,61.523,79.334,73.621,36.559
258,40788,300680,412016,61182000001024,451020000000000,618024000000000,10.846,27.547,4.052,76.534,48.547,74.391,40.182,29.587
259,40788,340087,410582,61182000001024,510130500000768,615872999999488,14.907,48.32,5.929,74.899,37.746,74.509,39.968,35.116
260,40788,311565,371252,61181999998976,467347499999232,556878000001024,15.935,23.066,13.216,76.507,38.291,77.346,57.992,27.502
261,40788,332735,393122,61181999998976,499102500000768,589683000000512,12.885,66.226,12.217,74.724,58.418,76.186,26.857,27.388
262,40788,328762,405527,61181999998976,493142999999488,608290500001792,12.958,23.213,7.278,79.345,44.851,77.135,52.985,26.608
263,40788,298263,449775,61181999998976,447394499999744,674662499999744,13.862,144.531,13.96,75.153,68.314,76.04,92.872,21
264,40788,337635,397304,61182000001024,506452500000768,650885999998976,14.909,37.399,7.251,74.631,27.059,77.829,73.097,23.051
265,40788,301508,454850,61182000001024,452262000000000,682275000000512,41.914,122.547,7.217,77.926,82.117,78.535,132.388,16.02
266,40788,290431,436571,61181999998976,435646499999744,654856500000768,11.949,133.528,10.258,76.184,45.942,78.427,104.556,27.694
267,40788,296191,434146,61181999998976,444286499999744,651219000000512,11.881,47.105,5.934,75.897,38.839,76.571,30.882,31.445
268,40788,340183,444385,61181999998976,510274499999744,666577500000256,12.966,23.093,6.089,78.568,25.1,78.018,20.969,27.682
269,40788,309794,416748,61182000001024,464691000000512,625121999998976,11.869,32.11,3.011,75.246,72.423,78.552,89.531,24.645
270,40788,293666,447688,61182000001024,440498999999488,671532000000000,11.956,87.181,12.039,75.228,109.658,77.775,71.612,28.863
271,40788,292698,401877,61181999998976,439047000000512,602815500001280,12.012,110.294,4.186,76.557,70.792,77.051,102.971,12.282
272,40788,331191,375242,61181999998976,496786499999744,562863000000512,11.852,43.187,10.027,78.405,41.321,77.787,128.962,22.507
273,40788,331107,423261,61181999998976,496660499999744,634891500001280,11.848,20.151,8.819,76.948,40.762,73.701,20.579,20.204
274,40788,342160,403698,61181999998976,513240000000000,605547000000512,14.097,114.423,8.07,77.735,46.918,76.065,42.461,13.318
275,40788,335814,441766,61181999998976,503721000000512,662649000001536,14.928,17.052,13.195,76.904,89.413,77.262,92.163,23.631
276,40788,332803,433623,61181999998976,499204499999744,650434499999744,11.896,29.91,17.938,77.086,85.319,74.627,50.257,41.262
277,40788,286050,388363,61182000001024,429075000000512,582544499998720,14.875,81.223,3.017,78.254,83.89,90.613,101.401,32.106

==> evaluation/results_raw_wo_relay.csv <==
run,burn_gas,claim_gas,confirm_gas,burn_cost,claim_cost,confirm_cost,burn_incTime,claim_incTime,confirm_incTime,burn_confTime,claim_confTime,confirm_confTime,burn_confTimeRelay,claim_confTimeRelay
1,40788,121314,104457,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
2,40788,121950,105105,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
3,40788,121734,104889,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
4,40788,121038,104169,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
5,40788,121434,104589,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
6,40788,121278,104433,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
7,40788,121590,104733,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
8,40788,122934,106089,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
9,40788,121770,104925,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
10,40788,121350,104505,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
11,40788,121386,104541,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
12,40788,121842,104997,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
13,40788,121242,104397,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
14,40788,121566,104721,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
15,40788,121314,104457,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
16,40788,121410,104553,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
17,40788,121218,104361,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
18,40788,121266,104409,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
19,40788,121170,104325,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
20,40788,121710,104853,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
21,40788,121158,104301,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
22,40788,121206,104361,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
23,40788,121398,104541,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
24,40788,121446,104601,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
25,40788,121422,104577,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
26,40788,121506,104661,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
27,40788,122646,105801,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
28,40788,121266,104409,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
29,40788,121662,104805,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
30,40788,121626,104781,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
31,40788,121770,104925,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
32,40788,121710,104865,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
33,40788,121830,104985,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
34,40788,121782,104937,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
35,40788,121494,104649,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
36,40788,121314,104469,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
37,40788,121662,104805,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
38,40788,121650,104805,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
39,40788,121530,104685,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
40,40788,121278,104421,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
41,40788,120978,104121,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
42,40788,121026,104169,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
43,40788,121290,104445,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
44,40788,121338,104493,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
45,40788,121002,104145,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
46,40788,121062,104205,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
47,40788,120870,104013,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
48,40788,121230,104385,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
49,40788,121098,104253,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
51,40788,121410,104565,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
52,40788,120894,104049,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
53,40788,120750,103905,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
54,40788,122142,105297,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
55,40788,121686,104841,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
56,40788,121710,104865,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
57,40788,121674,104829,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
58,40788,121314,104469,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
59,40788,121506,104661,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
60,40788,121806,104949,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined,undefined
